Asymptotics of $p$-torsion subgroup sizes in class groups of monogenized cubic fields

Bhargava, Hanke, and Shankar have recently shown that the asymptotic average $2$-torsion subgroup size of the family of class groups of monogenized cubic fields with positive and negative discriminants is $3/2$ and $2$, respectively. In this paper, we provide strong computational evidence for these asymptotes. We then develop a pair of novel conjectures that predicts, for $p$ prime, the asymptotic average $p$-torsion subgroup size in class groups of monogenized cubic fields.

==> bcf_gen_neg.txt <==
Y				BCF-				    Theoretical
0				0						0
1000000000	    7495091					7495769.26855
2000000000		13354723				13355942.4656
4000000000		23800519			    23797584.0444
5000000000		28658487			    28660991.7051
6000000000		33371467				33363805.8386
10000000000	    51074450				51068081.5415

==> bcf_gen_pos.txt <==
Y				BCF+				Theoretical			
0				0					0						
1000000000		1870161				1873942.31714			
2000000000		3334141				3338985.61641
4000000000		5947387				5949396.0111
5000000000		7156975				7165247.92629
6000000000		8341689				8340951.45966
10000000000		12763292			12767020.3854
100000000000	86961377            86980697.3406

==> max_ratios.txt <==
Y			Max+	    Max-        Obj
10000       0.496       0.661       0.608
50000       0.557       0.631       0.608
100000      0.581       0.621       0.608
500000      0.603       0.612       0.608
1000000		0.604       0.610       0.608 
2000000		0.607       0.609       0.608				
4000000		0.607       0.609       0.608
5000000		0.608	    0.609       0.608		
6000000		0.607       0.608       0.608
7000000     0.607       0.608       0.608
8000000     0.607       0.609       0.608
9000000     0.608       0.608       0.608
10000000    0.608	    0.609       0.608	

==> neg_avgs.txt <==
Y	        N2	        N3	        N5	        N7	        N11             
0	        1	        1	        1	        1	        1               
7566108	    1.476030299	1.465631018	1.150776736	1.096905893	1.055462832     
17382351	1.511108543	1.499178096	1.170647763	1.104484512	1.060872245     
28276003	1.530543539	1.517257035	1.176982053	1.111072086	1.064933396     
39934155	1.544038389	1.527175903	1.180277637	1.113508618	1.066100944     
52195915	1.554825057	1.536139133	1.181651018	1.115875331	1.068621207    
64961196	1.563098648	1.542447559	1.182978159	1.118010508	1.070906498     
78161009	1.569944725	1.546704446	1.184219219	1.11966615	1.07164407      
91744597	1.575058464	1.552199779	1.185439313	1.121906561	1.073497289     
105672875	1.580234892	1.555946123	1.185092646	1.123622585	1.074071324     
119914724	1.585074681	1.558750238	1.185953789	1.124482991	1.075502623     
134444715	1.589547025	1.561640027	1.187133902	1.125371209	1.076005916    
149241638	1.59314388	1.564614557	1.187690772	1.126181046	1.077090647   
164287505	1.596305187	1.567770536	1.188580603	1.126504738	1.077688755    
179566846	1.599319747	1.568827688	1.189953181	1.12646103	1.077591114   
195066200	1.601945358	1.570464595	1.19017657	1.12683807	1.077982229    
210773735	1.604170616	1.572353559	1.190500673	1.127181468	1.077763246   
226678963	1.6067049	1.574104624	1.190957106	1.127529433	1.07832107     
242772515	1.608735766	1.575804187	1.191488177	1.12786159	1.079051214    
259045966	1.610769824	1.577430854	1.191586794	1.128207036	1.079126617   
275491692	1.613034521	1.579311479	1.191928318	1.128836414	1.079346822     
292102763	1.614862757	1.579735607	1.192134288	1.129323603	1.079354495    
308872845	1.616563534	1.582671922	1.19218293	1.129893117	1.079725727   
325796125	1.618179919	1.584453011	1.19215573	1.130277912	1.079657106   
342867248	1.62013362	1.5860327	1.19199284	1.130682907	1.079955981     
360081262	1.621622219	1.587021857	1.192364728	1.131018144	1.080576889    
377433574	1.623012182	1.588420767	1.192431738	1.131573303	1.080674096     
394919909	1.62456797	1.589575304	1.192532956	1.131432384	1.080861405    
412536281	1.625841843	1.59052437	1.192581688	1.131671644	1.081095915    
430278959	1.62737967	1.591447874	1.192690656	1.132073775	1.081233638     
448144445	1.628675015	1.592380195	1.192623154	1.132416211	1.081497575   
466129452	1.629937178	1.59399403	1.192813028	1.132355464	1.081728534    
484230885	1.631205372	1.594160779	1.192774684	1.132656483	1.082010762    
502445822	1.632311341	1.595016083	1.192940425	1.132670784	1.082294206    
520771504	1.633761455	1.595403621	1.19324656	1.132938648	1.082454526     
539205316	1.634571422	1.59639919	1.193821328	1.133302099	1.082607        
557744778	1.635441422	1.596563769	1.193786457	1.133490008	1.08264687      
576387536	1.636409388	1.597709413	1.193841639	1.133688296	1.082801497     
595131349	1.637447464	1.598795818	1.193900092	1.134031873	1.082988731     
613974085	1.638344382	1.598983725	1.194152709	1.134214795	1.083227698     
632913707	1.639406444	1.59976816	1.19419527	1.134450293	1.083380027     
651948274	1.640286687	1.600492107	1.194228323	1.13471028	1.083477614
671075927	1.641142606	1.601032902	1.1943931	1.134645658	1.083545308
690294890	1.642234276	1.60217123	1.19446913	1.134639096	1.083886393
709603459	1.643006484	1.60233921	1.194631741	1.134782264	1.08409285
729000000	1.643630143	1.602856943	1.19469939	1.134967205	1.08425454
748482947	1.644382273	1.603567224	1.194916083	1.135174777	1.084690976
768050792	1.645253477	1.603807217	1.195208395	1.135391408	1.08489105
787702088	1.645904315	1.604576766	1.195385	1.135537419	1.084914377
807435440	1.64657815	1.605053021	1.195548402	1.135669495	1.085114107
827249507	1.647410988	1.606235918	1.195657281	1.135774868	1.08523199
847142993	1.647926324	1.606416252	1.195680978	1.135960029	1.085332925
867114651	1.648844639	1.606166918	1.195883894	1.136180409	1.08560208
887163275	1.649499875	1.606879294	1.195918011	1.136511177	1.085713524
907287701	1.650316398	1.607771556	1.196041399	1.136705228	1.085687972
927486804	1.650805549	1.607762312	1.196045123	1.136849777	1.085619611
947759495	1.651478042	1.608428648	1.196057774	1.137037085	1.085726503
968104722	1.651961726	1.607993016	1.196135624	1.137079558	1.085863
988521465	1.652567732	1.609001767	1.196047837	1.137128993	1.086038254
1009008735	1.653170951	1.609694471	1.196161698	1.137209681	1.086103471
1029565573	1.653779727	1.610276722	1.196161079	1.137279426	1.086236607
1050191052	1.654370059	1.610136485	1.196226078	1.137428027	1.086372304
1070884270	1.65500516	1.611212753	1.196304417	1.137592068	1.086371191
1091644349	1.655446265	1.611493507	1.196404748	1.13778013	1.0865047
1112470442	1.656083802	1.611630147	1.196488658	1.137819022	1.086646955
1133361719	1.656562885	1.611733819	1.196629349	1.137923481	1.086672189
1154317379	1.657163536	1.612115771	1.196702567	1.137906379	1.086771267
1175336640	1.657632348	1.612350271	1.196825722	1.138065729	1.086785005
1196418740	1.658145871	1.611806438	1.196833179	1.138206506	1.086923757
1217562940	1.658556848	1.612526038	1.19693498	1.138214809	1.087014784
1238768518	1.659231982	1.613123425	1.197062655	1.138351002	1.087053108
1260034772	1.659614182	1.61317878	1.197143746	1.138339616	1.087143308
1281361018	1.660056654	1.613687343	1.197289215	1.13847886	1.08715137
1302746587	1.660399179	1.613852967	1.197379814	1.138495162	1.087176988
1324190828	1.660813702	1.614055452	1.197402765	1.138509117	1.087260462
1345693107	1.661354434	1.614351955	1.19746698	1.138427814	1.087409338
1367252803	1.661775116	1.614793904	1.197505478	1.138443634	1.087344456
1388869312	1.662208259	1.614799055	1.197493401	1.138589015	1.08722682
1410542042	1.662629479	1.615331284	1.197504633	1.138719318	1.087197975
1432270415	1.663069549	1.616007891	1.197668953	1.138847615	1.087263354
1454053868	1.663699486	1.616123717	1.197748014	1.138955042	1.087370559
1475891850	1.664063515	1.616469058	1.197797634	1.138936709	1.087318537
1497783820	1.664400737	1.616412202	1.197873546	1.139049325	1.087371269
1519729251	1.664939564	1.616639295	1.197983918	1.139164368	1.087399572
1541727628	1.665316931	1.617120868	1.197942074	1.13921342	1.087523221
1563778445	1.66568062	1.617325029	1.198023311	1.139323755	1.087549809
1585881209	1.666080853	1.617128138	1.198038556	1.139306715	1.087589701
1608035436	1.666451198	1.617828255	1.198116142	1.139379349	1.087578138
1630240651	1.666778032	1.617768797	1.198189868	1.139351101	1.087536516
1652496391	1.667124955	1.618271717	1.198269534	1.139345782	1.087531137
1674802202	1.66763119	1.617989364	1.19837144	1.139317977	1.087499513
1697157636	1.66807813	1.618609508	1.198495318	1.1393582	1.087570218
1719562259	1.66850334	1.619155102	1.198529488	1.139344681	1.087662466
1742015641	1.668817073	1.618791698	1.198579989	1.139345002	1.08781152
1764517363	1.669146051	1.619307754	1.198658749	1.139401782	1.087780909
1787067012	1.669500444	1.619311886	1.198914643	1.139447799	1.087824092
1809664185	1.669913689	1.619502479	1.198960196	1.139520577	1.087821124
1832308486	1.670222214	1.619331733	1.198903266	1.139623015	1.087866455
1854999524	1.67051661	1.619585747	1.19896463	1.139687606	1.08790154
1877736919	1.670888754	1.620318199	1.19895211	1.139702704	1.087912561
1900520296	1.671169934	1.62023003	1.199032661	1.139699024	1.087890166
1923349285	1.67157176	1.620527999	1.199084434	1.139755074	1.087912502
1946223525	1.671905959	1.620282672	1.199138117	1.139752642	1.08794946
1969142662	1.672230198	1.620454573	1.1991632	1.13975421	1.088004538
1992106346	1.672504707	1.620560108	1.199236199	1.139731925	1.087954868
2015114234	1.672777918	1.621403728	1.199308441	1.13978136	1.087977929
2038165988	1.673053451	1.621170851	1.199441851	1.139805303	1.087984773
2061261279	1.673471304	1.621186112	1.199512182	1.139988735	1.087985041
2084399779	1.673766692	1.621335317	1.199543764	1.140051944	1.088003919
2107581168	1.674012647	1.621942209	1.19957499	1.140091451	1.088097999
2130805131	1.674266939	1.621764505	1.199637742	1.140145263	1.088041393
2154071359	1.674487445	1.62220446	1.199694863	1.140133545	1.088077247
2177379546	1.674802301	1.622749356	1.199795431	1.140173556	1.088073571
2200729393	1.675137581	1.6227881	1.199837513	1.140270869	1.088010886
2224120604	1.675540873	1.622904558	1.199847821	1.140351929	1.087995329
2247552889	1.675755736	1.62271138	1.199914534	1.140335095	1.088004592
2271025961	1.676110555	1.623273168	1.199954137	1.140387447	1.087998059
2294539540	1.676337142	1.623350234	1.199954506	1.140397039	1.087993356
2318093347	1.676591954	1.623628335	1.200019582	1.140365482	1.087998248
2341687111	1.676849804	1.623473356	1.200026439	1.140365535	1.088000081
2365320561	1.677158153	1.623643477	1.200084905	1.140373694	1.087957388
2388993434	1.67741867	1.623549903	1.200097707	1.14041432	1.087986092
2412705469	1.677669744	1.624048648	1.200184021	1.140428389	1.088014229
2436456408	1.677916049	1.624030968	1.200190019	1.140534783	1.088045279
2460245998	1.678186538	1.62392041	1.200246645	1.14051982	1.08806363
2484073990	1.678428219	1.624428241	1.20018497	1.140550574	1.088086733
2507940137	1.67875744	1.624550769	1.200214354	1.140628031	1.088089078
2531844198	1.679093406	1.624391549	1.200257374	1.140606758	1.088055286
2555785932	1.679381736	1.624523054	1.200311124	1.140621348	1.088054737
2579765106	1.679588527	1.625180229	1.200390141	1.140625444	1.088128004
2603781485	1.679880533	1.624935757	1.200458702	1.140554228	1.08812825
2627834842	1.680083267	1.625260944	1.200499682	1.140593035	1.088165816
2651924950	1.680356066	1.625254143	1.20052772	1.140568134	1.088137613
2676051585	1.680590961	1.625628982	1.200543687	1.140596232	1.088206218
2700214530	1.680785947	1.625328736	1.200580297	1.140614436	1.088218488
2724413565	1.680961946	1.625947638	1.200551	1.140639761	1.088194247
2748648478	1.681242337	1.626114804	1.200598997	1.140636552	1.088194074
2772919056	1.681384084	1.626297384	1.20059057	1.140642678	1.088152154
2797225093	1.681635532	1.626317494	1.200616518	1.140702814	1.088159497
2821566381	1.681863492	1.626441488	1.200615249	1.140745381	1.088235245
2845942718	1.682068512	1.626203754	1.200610448	1.140765199	1.088224036
2870353904	1.682299555	1.626149761	1.200675686	1.140763252	1.088225366
2894799741	1.682549521	1.626731424	1.200693393	1.140806639	1.088246256
2919280032	1.682790815	1.626928623	1.200740492	1.140830414	1.088319145
2943794586	1.683012712	1.627222101	1.200712857	1.14084986	1.088387828
2968343212	1.683247406	1.62708562	1.200681393	1.1408902	1.088439885
2992925722	1.683481421	1.627226926	1.200689657	1.140924549	1.088526816
3017541930	1.68373476	1.627305744	1.200687831	1.141021702	1.088541269
3042191652	1.68393044	1.627517801	1.200716997	1.14099322	1.088600902
3066874707	1.684160774	1.627751351	1.20071097	1.141030975	1.088615927
3091590917	1.684330915	1.627550704	1.200766728	1.141028421	1.088662351
3116340103	1.684511425	1.628009246	1.200756683	1.141035699	1.088717113
3141122092	1.684669828	1.62811038	1.200727996	1.141056922	1.088719575
3165936711	1.684846269	1.628039843	1.200707134	1.141010782	1.08869877
3190783788	1.685051218	1.628247697	1.200725084	1.141042138	1.088687468
3215663155	1.685269445	1.628178533	1.200764787	1.141056241	1.088724957
3240574646	1.6855202	1.62843369	1.200783921	1.141038539	1.088666428
3265518095	1.685842141	1.628301968	1.200853012	1.141035761	1.088658711
3290493340	1.68600356	1.628617915	1.200836866	1.141031042	1.088640386
3315500219	1.686174565	1.62879374	1.200815754	1.141055107	1.088622571
3340538574	1.686332169	1.628819061	1.200847115	1.141064571	1.088623196
3365608246	1.686479105	1.628943941	1.200853757	1.141114875	1.088688299
3390709080	1.686683949	1.628708184	1.200893512	1.141140243	1.088686417
3415840922	1.68683553	1.629206967	1.200947784	1.141164249	1.088706814
3441003620	1.687062935	1.629200387	1.20097387	1.141192134	1.088727349
3466197022	1.687266575	1.629472241	1.200944364	1.141166651	1.088750432
3491420981	1.687451126	1.629155583	1.200979021	1.141199632	1.088755935
3516675349	1.687658993	1.629445987	1.20098139	1.141206248	1.088800075
3541959980	1.687842141	1.629392838	1.201031212	1.141232008	1.088799127
3567274730	1.688091972	1.629411601	1.201042371	1.141277078	1.088817899
3592619455	1.688242561	1.630168138	1.201064473	1.141303375	1.088823031
3617994016	1.68842804	1.629975865	1.201077886	1.141312829	1.088855121
3643398273	1.688646652	1.629967931	1.201056628	1.141282551	1.088876092
3668832086	1.688789229	1.629832773	1.201074275	1.141282266	1.088889008
3694295320	1.689073474	1.629920613	1.201086817	1.141259801	1.088945984
3719787839	1.689232043	1.630613334	1.201104407	1.141268991	1.088891265
3745309508	1.689399418	1.630600281	1.201100782	1.141253566	1.088928944
3770860197	1.689560006	1.630576954	1.201107353	1.141293423	1.088974529
3796439773	1.689690834	1.630626146	1.201093267	1.141291753	1.089002633
3822048106	1.689866959	1.630808302	1.20115257	1.141304542	1.088981523
3847685068	1.690038572	1.630940198	1.201143943	1.141350328	1.088946347
3873350531	1.690260339	1.631127245	1.201132106	1.141343512	1.088974216
3899044370	1.690437261	1.630753976	1.201110897	1.141335258	1.088947145
3924766460	1.690586945	1.630946741	1.201105065	1.141351936	1.088934165
3950516676	1.690749083	1.631222434	1.201103603	1.141343823	1.088972127
3976294897	1.690967178	1.631526343	1.201087709	1.141321076	1.088924301
4002101002	1.691116804	1.631516373	1.201084179	1.141310881	1.088982577
4027934870	1.691263656	1.631676559	1.201062026	1.141309451	1.088958018
4053796384	1.691454126	1.631791879	1.201067904	1.141312553	1.088907883
4079685424	1.691627149	1.631957721	1.201037533	1.141356071	1.088902445
4105601874	1.691825125	1.631720546	1.201054467	1.141360994	1.088942963
4131545619	1.69198467	1.6320421	1.201084961	1.141431746	1.088949159
4157516545	1.692157041	1.63183223	1.201068335	1.141422897	1.088981084
4183514539	1.692294344	1.632678543	1.201078483	1.141463015	1.088971731
4209539487	1.692512975	1.63235857	1.201101039	1.141471651	1.088998553
4235591279	1.692679402	1.632419815	1.201107368	1.14145895	1.088990623
4261669805	1.692787354	1.632788085	1.20110181	1.14146293	1.088966784
4287774955	1.692984638	1.632607755	1.201113891	1.141475601	1.088966475
4313906621	1.693147085	1.632705566	1.20113331	1.141469656	1.088956051
4340064696	1.693236734	1.632854354	1.201162537	1.141451841	1.088958743
4366249074	1.69336206	1.632955874	1.201128202	1.141423303	1.088958228
4392459650	1.693531049	1.6327086	1.201146578	1.14145907	1.088951515
4418696319	1.693646187	1.633881617	1.201132807	1.141444456	1.088929896
4444958978	1.693840752	1.633631375	1.201111904	1.141439185	1.0889214
4471247524	1.693946625	1.633642071	1.201106868	1.141451037	1.088937526
4497561856	1.694038129	1.63366001	1.201093647	1.141443596	1.088923036
4523901874	1.694191571	1.633887211	1.201090056	1.141455168	1.088915233
4550267476	1.69430398	1.634057409	1.201094837	1.14149136	1.088918083
4576658565	1.694477741	1.634116958	1.20107946	1.141523188	1.088973114
4603075043	1.694628512	1.634000305	1.20112263	1.141551609	1.088950112
4629516811	1.694866486	1.634570966	1.20110918	1.141550877	1.088958135
4655983774	1.695061727	1.634268763	1.201122174	1.141592006	1.088951766
4682475836	1.695200317	1.634217903	1.2011724	1.141598021	1.088952034
4708992903	1.695330895	1.634554361	1.201173144	1.141592187	1.088952396
4735534880	1.695458542	1.634385996	1.2011757	1.14161153	1.08896874
4762101675	1.695626531	1.634609088	1.201215457	1.141591795	1.088967633
4788693194	1.695723468	1.634640884	1.201207478	1.141591505	1.088987944
4815309346	1.69584047	1.634691212	1.201218596	1.14159735	1.089019338
4841950041	1.695983714	1.634445391	1.201242928	1.141618284	1.089040942
4868615188	1.696093814	1.635227478	1.201233471	1.141604878	1.089043571
4895304698	1.696272964	1.635022518	1.201250504	1.14162902	1.089114752
4922018483	1.696398034	1.6352481	1.201222264	1.1416611	1.089112345
4948756454	1.696592174	1.635252575	1.201231216	1.141669409	1.089126962
4975518524	1.696719792	1.635148158	1.201270559	1.141662136	1.08914184
5002304606	1.696843687	1.635469324	1.201262094	1.14166487	1.089130074
5029114616	1.696963554	1.635221571	1.201274019	1.141670689	1.089129794
5055948467	1.697064251	1.635497491	1.201275342	1.141669668	1.089122264
5082806076	1.697176472	1.635718607	1.201280964	1.141626358	1.08913813
5109687358	1.697323593	1.635734216	1.201295077	1.141639557	1.089142933
5136592231	1.697438223	1.635639991	1.201296158	1.141665598	1.089153683
5163520612	1.697578221	1.635751052	1.201295339	1.14166298	1.089142435
5190472419	1.697785003	1.63577023	1.201292632	1.141631225	1.08915776
5217447571	1.697909589	1.635442318	1.201330093	1.141669437	1.08916806
5244445988	1.698051871	1.635801928	1.201328905	1.141665036	1.089192999
5271467589	1.698159294	1.635809002	1.201331048	1.141653223	1.089218406
5298512296	1.698305336	1.635919817	1.201367755	1.141637025	1.089196147
5325580029	1.698384046	1.636208618	1.201386118	1.141639641	1.089185355
5352670711	1.698505126	1.636250994	1.201399013	1.141681907	1.089197703
5379784264	1.698611524	1.636088103	1.201417062	1.141694643	1.08923324
5406920611	1.698801144	1.636315778	1.201409498	1.141682891	1.089231777
5434079676	1.698929464	1.63632329	1.201456055	1.141680738	1.089265806
5461261382	1.699035876	1.636544074	1.201451386	1.141711674	1.08930173
5488465656	1.69919745	1.636245863	1.201485223	1.141694516	1.08933173
5515692422	1.699295609	1.636538123	1.201484859	1.141708431	1.089322765
5542941606	1.699386581	1.636465811	1.201491241	1.141720655	1.089338596
5570213135	1.699508522	1.636373193	1.201492143	1.141760693	1.08933637
5597506935	1.699645478	1.636567266	1.201537668	1.141746137	1.089310953
5624822934	1.699809973	1.636874721	1.201544896	1.141731526	1.089321521
5652161061	1.699881047	1.63666252	1.201563773	1.141725519	1.089306651
5679521243	1.69997464	1.636927859	1.201564126	1.141708807	1.089310265
5706903411	1.700108791	1.636865936	1.201569936	1.141688687	1.089344515
5734307493	1.700208141	1.636773748	1.2015713	1.141676579	1.089366541
5761733419	1.700386361	1.637012758	1.201564518	1.141680559	1.089344517
5789181121	1.700543098	1.636850417	1.2016016	1.141703332	1.089307738
5816650530	1.700658058	1.63669751	1.201617357	1.141701642	1.089315615
5844141576	1.700780191	1.637348454	1.201623241	1.141700191	1.089315856
5871654193	1.70091591	1.637213697	1.201635858	1.141690839	1.08929635
5899188312	1.701023147	1.637335264	1.201656344	1.141713843	1.089306707
5926743867	1.701151813	1.637447518	1.201672923	1.14170599	1.08933522
5954320791	1.701243659	1.637253577	1.201698662	1.14174753	1.089332267
5981919018	1.701330016	1.637171991	1.201677369	1.141736172	1.089336656
6009538483	1.701403515	1.637183326	1.201698914	1.141771875	1.089361799
6037179120	1.701496623	1.637867577	1.201702199	1.141766271	1.08936079
6064840866	1.701613758	1.63761041	1.201703815	1.14175668	1.089359839
6092523655	1.701764971	1.637590401	1.201728364	1.141773644	1.089342861
6120227423	1.701866428	1.63789577	1.201738726	1.141764369	1.089350185
6147952108	1.702001016	1.6379781	1.201783399	1.141787707	1.089373348
6175697647	1.70214688	1.638035853	1.201799976	1.141810217	1.089399557
6203463976	1.702280609	1.638208812	1.201816365	1.141815869	1.089392112
6231251035	1.702384203	1.63806063	1.201838522	1.141824501	1.089424259
6259058761	1.702486309	1.637999911	1.201861376	1.141825565	1.089421073
6286887093	1.702539625	1.638167163	1.201849472	1.14183575	1.089401876
6314735969	1.702662934	1.638159747	1.201876939	1.141820417	1.089400085
6342605331	1.702750425	1.63830708	1.201926613	1.141858027	1.089405362
6370495117	1.702858563	1.638158919	1.201957673	1.141827621	1.089433338
6398405268	1.702933845	1.63852622	1.201983976	1.141844967	1.089421567
6426335725	1.703127763	1.638326619	1.201980743	1.141866905	1.089443668
6454286429	1.703223245	1.638635451	1.201969685	1.141861544	1.089461771
6482257321	1.70335326	1.638997482	1.201989512	1.141846395	1.089439063
6510248343	1.703463304	1.638853104	1.202003225	1.141831852	1.089439825
6538259438	1.703568005	1.638771315	1.202027629	1.141852596	1.089459098
6566290548	1.703656093	1.638944843	1.202036327	1.141870393	1.089433599
6594341616	1.703724345	1.638997582	1.202054306	1.141891422	1.089462822
6622412586	1.703800516	1.638717773	1.202025846	1.141907311	1.089458744
6650503400	1.70392746	1.638776857	1.202033142	1.141904399	1.089458809
6678614004	1.704061004	1.639151569	1.202041874	1.141904873	1.089495361
6706744342	1.704146481	1.639247287	1.202044618	1.141888792	1.089490238
6734894358	1.704224826	1.639108276	1.202043459	1.141882845	1.089493506
6763063998	1.704301547	1.639547439	1.202047919	1.141859707	1.089501626
6791253207	1.704419786	1.639513272	1.20208767	1.141860018	1.089502183
6819461930	1.704511943	1.639464908	1.202080218	1.141849306	1.089508748
6847690115	1.704614608	1.639552623	1.202082927	1.141862493	1.089513843
6875937707	1.704694511	1.639414263	1.20208954	1.141851989	1.089529697
6904204654	1.704800954	1.639615097	1.202117358	1.141852622	1.089564176
6932490902	1.70491062	1.63952825	1.202130357	1.141887455	1.089570142
6960796399	1.704997795	1.639821869	1.202137735	1.141905184	1.089570078
6989121092	1.705121459	1.639926312	1.202114561	1.141915722	1.089591943
7017464931	1.705246982	1.639803128	1.20212852	1.141940761	1.089617628
7045827863	1.705337658	1.639808656	1.202123388	1.141921531	1.089635137
7074209836	1.705412395	1.639797057	1.202105008	1.141920428	1.089634615
7102610801	1.705599582	1.639833205	1.202099378	1.141932232	1.089623166
7131030706	1.705678222	1.639750686	1.202120127	1.141946109	1.089623304
7159469501	1.705772191	1.640179622	1.202111852	1.14196696	1.089607359
7187927136	1.705868137	1.640088428	1.202119759	1.141955693	1.089601091
7216403561	1.705976295	1.640087431	1.202120325	1.141937615	1.089616572
7244898726	1.70605877	1.640087017	1.202111614	1.141933321	1.089627728
7273412583	1.706130414	1.640408022	1.202132466	1.141935631	1.089624193
7301945083	1.706220084	1.640481769	1.202124275	1.141906704	1.089632769
7330496177	1.706316781	1.640546139	1.202155958	1.141908048	1.089625494
7359065817	1.706394248	1.640547379	1.20217053	1.141915637	1.089633144
7387653954	1.706495034	1.640670912	1.202187232	1.141904919	1.089618748
7416260541	1.706572946	1.640578455	1.202199192	1.141909558	1.089617159
7444885531	1.706647101	1.640608723	1.202209325	1.141890887	1.089606461
7473528875	1.706746882	1.640781113	1.20221796	1.141925215	1.089601659
7502190529	1.706824141	1.640784115	1.202223498	1.141921517	1.089609629
7530870444	1.706909192	1.640606063	1.202240221	1.141951298	1.089611305
7559568574	1.707022176	1.64090931	1.2022478	1.141966527	1.089623719
7588284873	1.707117152	1.640829158	1.202264561	1.141973942	1.089624522
7617019296	1.707198309	1.640839637	1.202271031	1.141973592	1.089605092
7645771796	1.707300162	1.640860637	1.202293275	1.141962075	1.089618463
7674542329	1.707375284	1.641190641	1.202300295	1.141957453	1.089591686
7703330849	1.707503604	1.641039608	1.202325158	1.1419408	1.089585229
7732137311	1.707596381	1.641192717	1.202321332	1.141950817	1.08957432
7760961671	1.707666272	1.640948769	1.202318114	1.141972009	1.089573104
7789803884	1.707757013	1.641360027	1.202328195	1.141979818	1.089559379
7818663907	1.707829253	1.641285226	1.202340425	1.14200125	1.089578764
7847541696	1.707965987	1.641173712	1.202375827	1.141976316	1.089593933
7876437206	1.708033109	1.641694018	1.202381298	1.141979456	1.089617191
7905350395	1.708142424	1.641533769	1.202409437	1.14195465	1.089616891
7934281219	1.708228873	1.641539675	1.202422154	1.141959471	1.089610687
7963229635	1.708309469	1.641567999	1.202441024	1.14195928	1.089619761
7992195602	1.70838059	1.641759188	1.202463451	1.141953545	1.08963102
8021179076	1.708470958	1.641791154	1.202462522	1.141983983	1.089629233
8050180015	1.708561673	1.641584599	1.202477968	1.141987339	1.089671758
8079198377	1.708666374	1.641546366	1.202513174	1.141992438	1.089650575
8108234121	1.708739096	1.641740054	1.202529713	1.141985083	1.089671522
8137287205	1.708824969	1.641803761	1.202534074	1.141971054	1.089681204
8166357587	1.708917737	1.641667609	1.202538708	1.141962993	1.089674717
8195445227	1.708998214	1.642185804	1.202528508	1.141966741	1.089691309
8224550084	1.70906776	1.642307672	1.202526713	1.141976619	1.089684327
8253672117	1.709178258	1.642232552	1.20253279	1.141971617	1.089686743
8282811286	1.709268191	1.642243884	1.202541995	1.14198679	1.089683611
8311967550	1.709360674	1.642339813	1.202549672	1.141999664	1.08967471
8341140869	1.70945214	1.642185856	1.202553075	1.14200944	1.089665424
8370331205	1.709556695	1.642601102	1.202582782	1.142008007	1.089700254
8399538516	1.709622766	1.642605747	1.202590878	1.141997454	1.089715267
8428762764	1.70971207	1.642678891	1.202597866	1.141997028	1.089709577
8458003909	1.709791591	1.642711198	1.202590149	1.141991663	1.089711261
8487261913	1.709866	1.642505322	1.202574334	1.141980061	1.089733239
8516536737	1.709959725	1.642539472	1.202561361	1.141967246	1.089730998
8545828342	1.710023212	1.64283209	1.202560437	1.141976545	1.089716923
8575136690	1.71008876	1.642800388	1.202586381	1.141981257	1.089705039
8604461743	1.710181841	1.64266689	1.202578915	1.141985426	1.089733206
8633803462	1.71024743	1.642730009	1.202576215	1.141992535	1.08975209
8663161810	1.710396131	1.643057102	1.202571521	1.141993419	1.089746601
8692536750	1.710464096	1.643049593	1.202552996	1.141987856	1.08975732
8721928244	1.710555927	1.643013836	1.202533141	1.142001305	1.089757571
8751336254	1.710625223	1.643071282	1.202544404	1.142009296	1.089768644
8780760744	1.710714162	1.643033614	1.202558826	1.142035614	1.089778579
8810201677	1.710807234	1.642991986	1.202572648	1.142046223	1.089821037
8839659016	1.710926035	1.642870422	1.202560605	1.142050243	1.089823493
8869132725	1.710991293	1.642745203	1.202554808	1.142065643	1.089831156
8898622767	1.711072039	1.643556879	1.202570117	1.142068865	1.089835368
8928129107	1.711142416	1.643457197	1.202604782	1.142084413	1.08981657
8957651708	1.711244521	1.643358881	1.202597108	1.142086084	1.089817013
8987190535	1.711328731	1.643454591	1.202590684	1.142071201	1.089804176
9016745552	1.711368722	1.643334106	1.202582808	1.142086526	1.089824694
9046316723	1.711439989	1.643440668	1.202575888	1.142084876	1.089824207
9075904014	1.711537501	1.643272073	1.202575013	1.142104322	1.089838426
9105507390	1.711610403	1.643328453	1.202569716	1.142101297	1.089841455
9135126815	1.711702566	1.643600781	1.202564992	1.142094025	1.089855162
9164762255	1.711756276	1.643523351	1.20258767	1.142081007	1.089869189
9194413675	1.711845746	1.643740121	1.202581	1.14209855	1.089875703
9224081042	1.711892428	1.643892694	1.202564343	1.142088331	1.089868644
9253764319	1.711958935	1.643693953	1.202570861	1.142083011	1.089859612     
9283463475	1.712031216	1.643987991	1.202554651	1.14206426	1.089867298     
9313178474	1.712118221	1.643763505	1.202556572	1.142056927	1.089866375     
9342909284	1.712188591	1.64382304	1.202567831	1.142048768	1.089891339     
9372655870	1.712258574	1.643992596	1.202591131	1.142065458	1.089883689     
9402418199	1.712344488	1.643960881	1.202603215	1.142068995	1.089862678     
9432196238	1.712412023	1.643872851	1.202581504	1.142055626	1.089862281     
9461989954	1.712509898	1.64409942	1.202592634	1.142066105	1.08988123      
9491799313	1.712579181	1.644056281	1.202593083	1.142033534	1.089889549     
9521624284	1.712718264	1.643971609	1.202619827	1.142014238	1.089901831     
9551464833	1.712773444	1.644195269	1.202606537	1.142007638	1.089881844     
9581320928	1.712854956	1.644004276	1.2026162	1.142022205	1.089880188     
9611192537	1.71291127	1.644275847	1.202628016	1.142025382	1.089866125     
9641079628	1.712964267	1.644273906	1.202640305	1.142026309	1.089856711     
9670982168	1.713027974	1.644060076	1.202667573	1.142018495	1.089854903     
9700900125	1.713109792	1.644207316	1.202663481	1.142014065	1.089847488     
9730833469	1.713186044	1.644323313	1.20265219	1.142026626	1.089845953     
9760782167	1.713254527	1.644448003	1.202648055	1.142001407	1.089861445     
9790746188	1.71333402	1.644257218	1.202647002	1.141990298	1.089876888     
9820725501	1.713417116	1.644124696	1.202661391	1.1419707	1.089886969     
9850720074	1.713500672	1.644511851	1.202649747	1.14196758	1.089891703     
9880729877	1.713567146	1.644502064	1.20266029	1.14196923	1.089897474     
9910754878	1.71364635	1.644443797	1.202667702	1.141980147	1.089878402     
9940795047	1.713722905	1.644500835	1.202681013	1.141961478	1.089875932     
9970850354	1.71377931	1.64476989	1.20269081	1.141953313	1.089872767     
10000920768	1.713857035	1.644526029	1.202703289	1.141955016	1.089880946     
10001496482	1.713853872	1.644517975	1.202702381	1.141954018	1.089880533     

==> pos_avgs.txt <==
Y	        N2	        N3	        N5	        N7	        N11             
0	        1	        1	        1	        1	        1               
39934155	1.182673764	1.164108103	1.025817069	1.010799969	1.002828563     
91744597	1.202445076	1.183779198	1.027021815	1.012418208	1.003985139    
149241638	1.213944264	1.188710603	1.028322011	1.012670373	1.004711768     
210773735	1.222278645	1.194040644	1.028861513	1.013055174	1.004853105     
275491692	1.228200133	1.197819371	1.029013371	1.013077607	1.00524338      
342867248	1.232988379	1.199807717	1.02942921	1.013759611	1.005545813    
412536281	1.237161499	1.204736953	1.030282731	1.013974104	1.005249007     
484230885	1.240470745	1.205942816	1.030969376	1.0144078	1.00527193      
557744778	1.243427974	1.208723111	1.031297332	1.014629404	1.005624498     
632913707	1.246006989	1.209324734	1.031651164	1.014846601	1.005614369   
709603459	1.248287493	1.211136525	1.032047049	1.015104889	1.005551549     
787702088	1.250195946	1.211276624	1.032413495	1.015399408	1.00555715      
867114651	1.252191283	1.214621206	1.032486736	1.015763005	1.005792025     
947759495	1.254071509	1.215032952	1.032707955	1.015915105	1.006013842     
1029565573	1.255869494	1.216110838	1.032922981	1.01584622	1.006092723     
1112470442	1.257377407	1.21759556	1.033171221	1.016127711	1.006024997     
1196418740	1.258893517	1.217922339	1.033326026	1.016295647	1.006122773     
1281361018	1.260344574	1.217880117	1.033575353	1.016373765	1.006130171     
1367252803	1.261573033	1.219322798	1.03379586	1.016538169	1.006201137     
1454053868	1.2628368	1.219098425	1.033957436	1.016520146	1.006217052   
1541727628	1.263927667	1.220952369	1.033925098	1.016550231	1.006276535     
1630240651	1.265001854	1.221754681	1.034001653	1.016600244	1.006324069    
1719562259	1.265867041	1.222781833	1.034086349	1.016682147	1.006304007     
1809664185	1.267130096	1.222927989	1.034120211	1.016704664	1.006359399    
1900520296	1.267940924	1.222826956	1.034178915	1.016685502	1.006444779     
1992106346	1.268831768	1.223432047	1.034258309	1.016756588	1.006468027     
2084399779	1.269677934	1.224264353	1.034285964	1.016789921	1.006471205    
2177379546	1.270390756	1.224802372	1.034292167	1.016832083	1.006482       
2271025961	1.271254495	1.22621288	1.034371706	1.01686584	1.006480043     
2365320561	1.271980437	1.227383274	1.034440975	1.01692141	1.006529988    
2460245998	1.272769364	1.226601202	1.0345055	1.016999069	1.006540973     
2555785932	1.273582739	1.226862877	1.034578222	1.016984004	1.00659191      
2651924950	1.274198051	1.226906227	1.034573844	1.016998054	1.006579339     
2748648478	1.274846175	1.227907982	1.034670329	1.016987494	1.00662086     
2845942718	1.275498799	1.228865531	1.034858829	1.016939593	1.006590924    
2943794586	1.276077966	1.228380433	1.034914515	1.01689882	1.006626988     
3042191652	1.27668845	1.229237685	1.034936445	1.01684994	1.006669117     
3141122092	1.277337245	1.229219122	1.035050694	1.016870099	1.006687722     
3240574646	1.277944134	1.229876694	1.035161846	1.016875076	1.006686102     
3340538574	1.278403487	1.230433803	1.03525211	1.016856072	1.006665045     
3441003620	1.279007306	1.230090908	1.035330424	1.016878573	1.006697399    
3541959980	1.279581151	1.231203392	1.035384659	1.016921262	1.006664227     
3643398273	1.280031597	1.230598504	1.035449012	1.016973133	1.006635034     
3745309508	1.280531238	1.231080803	1.035433803	1.017014814	1.006670415    
3847685068	1.281002127	1.231779526	1.035464951	1.017016116	1.006638039     
3950516676	1.281549048	1.231898495	1.035495848	1.017033917	1.006614897    
4053796384	1.282029573	1.231782473	1.035547942	1.017052577	1.006623263     
4157516545	1.282496619	1.232935874	1.035654357	1.017031671	1.006606029     
4261669805	1.282894492	1.233191352	1.035771152	1.017078175	1.006599805     
4366249074	1.283382266	1.232976564	1.035843734	1.017136109	1.00664991      
4471247524	1.283773298	1.233278705	1.035880967	1.017201574	1.006633049     
4576658565	1.284118405	1.23372902	1.035906904	1.017249075	1.006643385     
4682475836	1.284609303	1.233471636	1.035918042	1.017263871	1.006704275     
4788693194	1.284902333	1.23422108	1.035919612	1.01726952	1.006755279     
4895304698	1.285356072	1.23426052	1.035950592	1.017291773	1.006739451     
5002304606	1.285657829	1.235799717	1.035960595	1.017317047	1.006777094     
5109687358	1.286029668	1.235265289	1.035979284	1.017317397	1.006801347    
5217447571	1.286440331	1.235386973	1.0359845	1.017343641	1.006871532    
5325580029	1.286757169	1.235603168	1.035941239	1.01736149	1.006875579    
5434079676	1.287153701	1.235202231	1.035935679	1.017340357	1.006900164    
5542941606	1.28753144	1.235699545	1.035943273	1.017422765	1.006929341     
5652161061	1.287836252	1.235201881	1.035948963	1.017468386	1.006917885     
5761733419	1.288197332	1.236130073	1.035911212	1.017534533	1.006917929   
5871654193	1.288545769	1.235704323	1.035954856	1.017569042	1.006936944     
5981919018	1.288895692	1.236287342	1.035966643	1.017546131	1.006923504    
6092523655	1.289157792	1.236227316	1.035997856	1.017565163	1.006973733    
6203463976	1.289456374	1.236608468	1.036096849	1.017553879	1.006982724    
6314735969	1.289817109	1.237485968	1.036116766	1.017604514	1.00701966      
6426335725	1.29010521	1.237097764	1.036154679	1.017617752	1.007035332    
6538259438	1.290418814	1.23636413	1.036182929	1.017603221	1.007024475    
6650503400	1.290705289	1.237346809	1.036258658	1.017652585	1.007062482    
6763063998	1.290976155	1.237665392	1.036362715	1.017672254	1.007086752   
6875937707	1.291305911	1.238325595	1.036381792	1.017704646	1.007112421    
6989121092	1.29159274	1.23787444	1.036431336	1.017697136	1.007121573    
7102610801	1.291885274	1.237639695	1.036485038	1.017708968	1.00711573    
7216403561	1.292170903	1.238412401	1.036518679	1.017719407	1.007101624   
7330496177	1.29243137	1.238194916	1.03653421	1.017704747	1.007095382     
7444885531	1.292696215	1.238081917	1.036575268	1.01770278	1.007105561    
7559568574	1.292904001	1.23919528	1.036552311	1.0177197	1.007098879    
7674542329	1.293186744	1.238443878	1.036614564	1.017738212	1.007083653    
7789803884	1.293428569	1.239591705	1.036644852	1.017763566	1.007130942    
7905350395	1.293718445	1.238957161	1.036661522	1.017794165	1.007127445    
8021179076	1.293979968	1.23884444	1.036706231	1.017823565	1.007104032     
8137287205	1.294235315	1.239590519	1.036702676	1.017810405	1.007102806     
8253672117	1.294490336	1.239360435	1.036703068	1.017836838	1.007109575     
8370331205	1.294775661	1.239253765	1.036717656	1.01781794	1.007130164    
8487261913	1.295023973	1.239662869	1.03674289	1.017840099	1.007143187    
8604461743	1.295279914	1.239733257	1.036761278	1.017897053	1.007142819    
8721928244	1.295460891	1.239549548	1.036782703	1.017906274	1.007162106     
8839659016	1.295718595	1.240042771	1.03676155	1.017938216	1.007158041  
8957651708	1.295925034	1.239899427	1.036777391	1.01794785	1.007177502   
9075904014	1.296125826	1.240079102	1.036791979	1.01794294	1.007203543     
9194413675	1.296336421	1.240295089	1.036815685	1.017958527	1.00720397     
9313178474	1.296595994	1.239842381	1.036827502	1.017966262	1.007198915   
9432196238	1.296814854	1.240412266	1.036874152	1.017979435	1.007212168    
9551464833	1.296970637	1.240726205	1.036881551	1.017988088	1.007226664   
9670982168	1.297221055	1.241105321	1.036901254	1.017991547	1.007235878   
9790746188	1.29742575	1.240287755	1.036928899	1.017955715	1.007242915  
9910754878	1.297625478	1.24125814	1.036938963	1.017968749	1.007251409  
10031006259	1.297814277	1.240910083	1.036968478	1.017944304	1.007239399     

==> pos_avgs2.txt <==
Y	        N2	        N3	        N5	        N7	        N11             
0	        1	        1	        1	        1	        1
39934155	1.182673764	1.164108103	1.025817069	1.010799969	1.002828563
91744597	1.202445076	1.183779198	1.027021815	1.012418208	1.003985139
149241638	1.213944264	1.188710603	1.028322011	1.012670373	1.004711768
210773735	1.222278645	1.194040644	1.028861513	1.013055174	1.004853105
275491692	1.228200133	1.197819371	1.029013371	1.013077607	1.00524338
342867248	1.232988379	1.199807717	1.02942921	1.013759611	1.005545813
412536281	1.237161499	1.204736953	1.030282731	1.013974104	1.005249007
484230885	1.240470745	1.205942816	1.030969376	1.0144078	1.00527193
557744778	1.243427974	1.208723111	1.031297332	1.014629404	1.005624498
632913707	1.246006989	1.209324734	1.031651164	1.014846601	1.005614369
709603459	1.248287493	1.211136525	1.032047049	1.015104889	1.005551549
787702088	1.250195946	1.211276624	1.032413495	1.015399408	1.00555715
867114651	1.252191283	1.214621206	1.032486736	1.015763005	1.005792025
947759495	1.254071509	1.215032952	1.032707955	1.015915105	1.006013842
1029565573	1.255869494	1.216110838	1.032922981	1.01584622	1.006092723
1112470442	1.257377407	1.21759556	1.033171221	1.016127711	1.006024997
1196418740	1.258893517	1.217922339	1.033326026	1.016295647	1.006122773
1281361018	1.260344574	1.217880117	1.033575353	1.016373765	1.006130171
1367252803	1.261573033	1.219322798	1.03379586	1.016538169	1.006201137
1454053868	1.2628368	1.219098425	1.033957436	1.016520146	1.006217052
1541727628	1.263927667	1.220952369	1.033925098	1.016550231	1.006276535
1630240651	1.265001854	1.221754681	1.034001653	1.016600244	1.006324069
1719562259	1.265867041	1.222781833	1.034086349	1.016682147	1.006304007
1809664185	1.267130096	1.222927989	1.034120211	1.016704664	1.006359399
1900520296	1.267940924	1.222826956	1.034178915	1.016685502	1.006444779
1992106346	1.268831768	1.223432047	1.034258309	1.016756588	1.006468027
2084399779	1.269677934	1.224264353	1.034285964	1.016789921	1.006471205
2177379546	1.270390756	1.224802372	1.034292167	1.016832083	1.006482
2271025961	1.271254495	1.22621288	1.034371706	1.01686584	1.006480043
2365320561	1.271980437	1.227383274	1.034440975	1.01692141	1.006529988
2460245998	1.272769364	1.226601202	1.0345055	1.016999069	1.006540973
2555785932	1.273582739	1.226862877	1.034578222	1.016984004	1.00659191
2651924950	1.274198051	1.226906227	1.034573844	1.016998054	1.006579339
2748648478	1.274846175	1.227907982	1.034670329	1.016987494	1.00662086
2845942718	1.275498799	1.228865531	1.034858829	1.016939593	1.006590924
2943794586	1.276077966	1.228380433	1.034914515	1.01689882	1.006626988
3042191652	1.27668845	1.229237685	1.034936445	1.01684994	1.006669117
3141122092	1.277337245	1.229219122	1.035050694	1.016870099	1.006687722
3240574646	1.277944134	1.229876694	1.035161846	1.016875076	1.006686102
3340538574	1.278403487	1.230433803	1.03525211	1.016856072	1.006665045
3441003620	1.279007306	1.230090908	1.035330424	1.016878573	1.006697399
3541959980	1.279581151	1.231203392	1.035384659	1.016921262	1.006664227
3643398273	1.280031597	1.230598504	1.035449012	1.016973133	1.006635034
3745309508	1.280531238	1.231080803	1.035433803	1.017014814	1.006670415
3847685068	1.281002127	1.231779526	1.035464951	1.017016116	1.006638039
3950516676	1.281549048	1.231898495	1.035495848	1.017033917	1.006614897
4053796384	1.282029573	1.231782473	1.035547942	1.017052577	1.006623263
4157516545	1.282496619	1.232935874	1.035654357	1.017031671	1.006606029
4261669805	1.282894492	1.233191352	1.035771152	1.017078175	1.006599805
4366249074	1.283382266	1.232976564	1.035843734	1.017136109	1.00664991
4471247524	1.283773298	1.233278705	1.035880967	1.017201574	1.006633049
4576658565	1.284118405	1.23372902	1.035906904	1.017249075	1.006643385
4682475836	1.284609303	1.233471636	1.035918042	1.017263871	1.006704275
4788693194	1.284902333	1.23422108	1.035919612	1.01726952	1.006755279
4895304698	1.285356072	1.23426052	1.035950592	1.017291773	1.006739451
5002304606	1.285657829	1.235799717	1.035960595	1.017317047	1.006777094
5109687358	1.286029668	1.235265289	1.035979284	1.017317397	1.006801347
5217447571	1.286440331	1.235386973	1.0359845	1.017343641	1.006871532
5325580029	1.286757169	1.235603168	1.035941239	1.01736149	1.006875579
5434079676	1.287153701	1.235202231	1.035935679	1.017340357	1.006900164
5542941606	1.28753144	1.235699545	1.035943273	1.017422765	1.006929341
5652161061	1.287836252	1.235201881	1.035948963	1.017468386	1.006917885
5761733419	1.288197332	1.236130073	1.035911212	1.017534533	1.006917929
5871654193	1.288545769	1.235704323	1.035954856	1.017569042	1.006936944
5981919018	1.288895692	1.236287342	1.035966643	1.017546131	1.006923504
6092523655	1.289157792	1.236227316	1.035997856	1.017565163	1.006973733
6203463976	1.289456374	1.236608468	1.036096849	1.017553879	1.006982724
6314735969	1.289817109	1.237485968	1.036116766	1.017604514	1.00701966
6426335725	1.29010521	1.237097764	1.036154679	1.017617752	1.007035332
6538259438	1.290418814	1.23636413	1.036182929	1.017603221	1.007024475
6650503400	1.290705289	1.237346809	1.036258658	1.017652585	1.007062482
6763063998	1.290976155	1.237665392	1.036362715	1.017672254	1.007086752
6875937707	1.291305911	1.238325595	1.036381792	1.017704646	1.007112421
6989121092	1.29159274	1.23787444	1.036431336	1.017697136	1.007121573
7102610801	1.291885274	1.237639695	1.036485038	1.017708968	1.00711573
7216403561	1.292170903	1.238412401	1.036518679	1.017719407	1.007101624
7330496177	1.29243137	1.238194916	1.03653421	1.017704747	1.007095382
7444885531	1.292696215	1.238081917	1.036575268	1.01770278	1.007105561
7559568574	1.292904001	1.23919528	1.036552311	1.0177197	1.007098879
7674542329	1.293186744	1.238443878	1.036614564	1.017738212	1.007083653
7789803884	1.293428569	1.239591705	1.036644852	1.017763566	1.007130942
7905350395	1.293718445	1.238957161	1.036661522	1.017794165	1.007127445
8021179076	1.293979968	1.23884444	1.036706231	1.017823565	1.007104032
8137287205	1.294235315	1.239590519	1.036702676	1.017810405	1.007102806
8253672117	1.294490336	1.239360435	1.036703068	1.017836838	1.007109575
8370331205	1.294775661	1.239253765	1.036717656	1.01781794	1.007130164
8487261913	1.295023973	1.239662869	1.03674289	1.017840099	1.007143187
8604461743	1.295279914	1.239733257	1.036761278	1.017897053	1.007142819
8721928244	1.295460891	1.239549548	1.036782703	1.017906274	1.007162106
8839659016	1.295718595	1.240042771	1.03676155	1.017938216	1.007158041
8957651708	1.295925034	1.239899427	1.036777391	1.01794785	1.007177502
9075904014	1.296125826	1.240079102	1.036791979	1.01794294	1.007203543
9194413675	1.296336421	1.240295089	1.036815685	1.017958527	1.00720397
9313178474	1.296595994	1.239842381	1.036827502	1.017966262	1.007198915
9432196238	1.296814854	1.240412266	1.036874152	1.017979435	1.007212168
9551464833	1.296970637	1.240726205	1.036881551	1.017988088	1.007226664
9670982168	1.297221055	1.241105321	1.036901254	1.017991547	1.007235878
9790746188	1.29742575	1.240287755	1.036928899	1.017955715	1.007242915
9910754878	1.297625478	1.24125814	1.036938963	1.017968749	1.007251409
10031006259	1.297814277	1.240910083	1.036968478	1.017944304	1.007239399
10151498386	1.298011075	1.241035091	1.036976419	1.017972888	1.007245039
10272229352	1.298236088	1.241835237	1.036950948	1.017964513	1.00726507
10393197281	1.298428442	1.241217341	1.036947625	1.01797624	1.007280179
10514400330	1.298625539	1.241581965	1.036945536	1.017981999	1.007268862
10635836690	1.298824377	1.242138362	1.03695298	1.017986453	1.007274671
10757504581	1.299005434	1.241905585	1.036953436	1.017987885	1.007258538
10879402254	1.299151472	1.241906692	1.036955351	1.018020473	1.007270078
11001527988	1.299370432	1.242111006	1.036978908	1.018024879	1.007294679
11123880094	1.299529648	1.24216663	1.036981499	1.018028286	1.007317815
11246456909	1.299746659	1.242245533	1.036983833	1.018007593	1.007312752
11369256795	1.299921692	1.242107146	1.037023331	1.018007671	1.007320304
11492278145	1.30011004	1.24282913	1.037035665	1.018019434	1.007317642
11615519375	1.300283387	1.24264576	1.037032805	1.018064766	1.007313505
11738978926	1.300387638	1.242414007	1.037031496	1.018072927	1.007314218
11862655266	1.300568901	1.243617241	1.037058119	1.018059296	1.007317984
11986546885	1.300742505	1.242929657	1.03707918	1.018091091	1.007316918
12110652297	1.300939343	1.242978102	1.037061395	1.018098326	1.007320444
12234970038	1.301097393	1.24349973	1.037090468	1.018110864	1.007315012
12359498668	1.301276799	1.243036927	1.037066567	1.018119302	1.007303523
12484236768	1.301422581	1.24326216	1.037062967	1.018145121	1.0072957
12609182941	1.301594277	1.242956199	1.037053066	1.018145696	1.007294939
12734335809	1.301741639	1.243212004	1.037066964	1.01817555	1.007299798
12859694016	1.30190655	1.243611734	1.037069548	1.018164521	1.007305801
12985256226	1.30204627	1.243009205	1.037105405	1.018162349	1.007319917
13111021120	1.302250046	1.243973971	1.037139312	1.018171774	1.007329451
13236987402	1.302401179	1.243892271	1.037139021	1.018169763	1.007317833
13363153790	1.302586304	1.243724033	1.037154212	1.018193881	1.007338739
13489519024	1.302693689	1.243939344	1.037173852	1.018199363	1.007352639
13616081860	1.302882512	1.24418505	1.037183164	1.018202099	1.007339412
13742841072	1.303001442	1.244324641	1.03718009	1.018225414	1.007355894
13869795449	1.303143344	1.244205759	1.037197881	1.018268933	1.00737122
13996943800	1.303319322	1.24354553	1.037200473	1.018279976	1.007386439
14124284947	1.303449304	1.244288521	1.037188241	1.01827797	1.007380061
14251817730	1.303572485	1.244590861	1.037204465	1.018282467	1.00737552
14379541005	1.303742879	1.244415079	1.037218686	1.018300901	1.007383572
14507453641	1.303895831	1.244407205	1.037234525	1.018323949	1.007385748
14635554523	1.304039573	1.244680967	1.037240173	1.018316592	1.007385722
14763842553	1.304171775	1.244565202	1.037287888	1.018329009	1.00737239
14892316643	1.304329417	1.244504808	1.037320411	1.018345889	1.007362392
15020975722	1.30443214	1.244987952	1.037299783	1.018361069	1.00735919
15149818734	1.304600267	1.244932662	1.037302972	1.018387036	1.007349383
15278844632	1.30472835	1.244873544	1.037317639	1.018399099	1.007350916
15408052386	1.304887063	1.245064673	1.037328136	1.018423064	1.007350535
15537440978	1.305004587	1.245219156	1.037326044	1.018426151	1.007345327
15667009402	1.305118257	1.245318953	1.037338822	1.01843966	1.007341047
15796756667	1.30526141	1.245331492	1.037329758	1.018442385	1.00733932
15926681790	1.305380773	1.244953017	1.03733128	1.018456338	1.007349173
16056783804	1.305517913	1.245415459	1.037349466	1.018471194	1.007360065
16187061751	1.305658313	1.245673527	1.037335353	1.018467553	1.007354519
16317514686	1.305834888	1.245350083	1.037362759	1.018477868	1.007347293
16448141676	1.305939815	1.245330461	1.037370783	1.018476034	1.007351334
16578941798	1.306071318	1.246396175	1.037371142	1.018473702	1.007345247
16709914139	1.306193866	1.246000807	1.037385756	1.018467916	1.007358739
16841057800	1.306346711	1.245714519	1.037397681	1.018470238	1.00735282
16972371888	1.306471751	1.245699372	1.037379356	1.018462337	1.007350013
17103855524	1.306588991	1.246067699	1.037382198	1.018455485	1.007341102
17235507838	1.30670917	1.245826758	1.03737064	1.018456935	1.007336148
17367327970	1.306815075	1.245898474	1.037386963	1.018464614	1.007329629
17499315070	1.306966555	1.24610511	1.037391652	1.018469703	1.007317894
17631468297	1.307068861	1.246091961	1.037401633	1.018475585	1.00731762
17763786819	1.307202479	1.245901001	1.037444231	1.01846435	1.007321993
17896269815	1.307287472	1.24631496	1.037446592	1.018463592	1.007329466
18028916473	1.30740247	1.245994981	1.037471077	1.018483883	1.007335212
18161725988	1.307489471	1.246903325	1.037491514	1.018490595	1.00733668
18294697565	1.307614907	1.2468796	1.037511468	1.018478015	1.007334697
18427830419	1.307728477	1.246698879	1.037503797	1.018480644	1.007339524
18561123771	1.307824885	1.246523552	1.037517519	1.018492776	1.007328398
18694576853	1.307976651	1.246614766	1.037539935	1.018508715	1.007332055
18828188903	1.308099325	1.246667173	1.037528058	1.018518286	1.007340344
18961959167	1.308195503	1.246798095	1.037497876	1.018515652	1.007343305
19095886903	1.308300451	1.246550629	1.037506337	1.01853162	1.007351384
19229971371	1.308400335	1.246535734	1.037522957	1.018534659	1.007349224
19364211843	1.308515644	1.246791747	1.037521902	1.018532768	1.007353565
19498607596	1.308618498	1.246832248	1.037519739	1.018534723	1.007353466
19633157917	1.308759246	1.246912212	1.037518374	1.018537304	1.007349605
19767862099	1.308867054	1.247049077	1.037523984	1.018538428	1.007350157
19902719441	1.308935347	1.247623456	1.03752481	1.018545279	1.007356126
20037729252	1.309087136	1.247339497	1.037538737	1.018558009	1.007362914
20172890844	1.309171112	1.247221445	1.037541432	1.01855634	1.007371046
20308203541	1.309281346	1.246922181	1.037543343	1.018565761	1.007381067
20443666669	1.30939411	1.246923554	1.037543216	1.018573682	1.007390285
20579279563	1.309477285	1.247733845	1.037549579	1.018576225	1.007398855
20715041565	1.309582355	1.247690942	1.03758262	1.018591295	1.007407162
20850952023	1.309706043	1.247396018	1.037595648	1.018598373	1.007408873
20987010290	1.309821731	1.247610883	1.037586834	1.018589341	1.007416315
21123215728	1.309919443	1.247956807	1.037600063	1.018603528	1.007422065
21259567703	1.310028225	1.247552052	1.037608455	1.01860688	1.007426645
21396065587	1.310103066	1.247653308	1.037610779	1.018611803	1.007418089
21532708759	1.310185141	1.247828482	1.037625591	1.01861272	1.007416797
21669496605	1.310319282	1.247447035	1.037629565	1.018608932	1.00742929
21806428514	1.310405443	1.24816251	1.037637143	1.018628981	1.007432243
21943503883	1.310462225	1.247915056	1.037651153	1.018632248	1.007439939
22080722114	1.310609561	1.24783816	1.037663014	1.018649111	1.007439621
22218082615	1.310650234	1.247697232	1.037660982	1.018641685	1.007450871
22355584797	1.310766419	1.248313522	1.037648989	1.018651422	1.007455402
22493228081	1.310865198	1.248727746	1.037678906	1.018659547	1.007455191
22631011889	1.310975156	1.248400415	1.037694646	1.018653319	1.007452247
22768935650	1.311070558	1.247988305	1.037701841	1.018650147	1.007443031
22906998800	1.311145716	1.247896323	1.037723822	1.018649698	1.007438438
23045200777	1.311252687	1.248589849	1.037746596	1.018651468	1.007432466
23183541025	1.311375494	1.248391671	1.03776507	1.018649089	1.007425271
23322018994	1.311439035	1.248292738	1.037776621	1.018662332	1.007434013
23460634139	1.311530631	1.24854216	1.037781978	1.018661802	1.007422631
23599385918	1.311672444	1.248382292	1.03777231	1.018661435	1.007413609
23738273795	1.311734692	1.248584996	1.037759594	1.018660877	1.007412693
23877297240	1.31183708	1.248507619	1.037760977	1.018665908	1.007418008
24016455724	1.311920779	1.248836661	1.03776075	1.018669669	1.007407623
24155748727	1.312009888	1.248715941	1.03776792	1.01867796	1.007405887
24295175730	1.312118187	1.248261945	1.037784824	1.018673186	1.007401798
24434736220	1.312178699	1.24898431	1.037802011	1.018681185	1.007402416
24574429689	1.312252984	1.249212158	1.037808378	1.018673204	1.007398573
24714255632	1.312366489	1.24872565	1.0378192	1.018679762	1.007396989
24854213549	1.312441124	1.248529842	1.037821159	1.018687216	1.007393554
24994302944	1.31254464	1.248463318	1.037818678	1.018698476	1.007393412
25134523326	1.312620234	1.249574262	1.037813442	1.018697879	1.007392554
25274874206	1.312703507	1.249322435	1.037823798	1.018693774	1.007390426
25415355101	1.312816485	1.249461261	1.037831423	1.018703271	1.007397517
25555965531	1.31286971	1.249126751	1.037819468	1.018701503	1.007391838
25696705022	1.312972724	1.249144626	1.037835089	1.018709953	1.007394186
25837573101	1.313070404	1.2493196	1.037837105	1.018705708	1.007389412
25978569301	1.313145583	1.249176751	1.037859468	1.018711887	1.0073955
26119693157	1.313232113	1.248989314	1.037860544	1.018722133	1.007393697
26260944209	1.31329632	1.249411164	1.037863471	1.018721035	1.007397587
26402322001	1.313386242	1.249176538	1.037857037	1.018730491	1.007402522
26543826080	1.313472309	1.24977042	1.03785834	1.018731788	1.007404693
26685455997	1.313541477	1.24972294	1.037869868	1.018727822	1.007404189
26827211306	1.313628177	1.249734655	1.037880448	1.018723068	1.007410245
26969091564	1.313731005	1.249429693	1.037877204	1.018740876	1.007407949
27111096334	1.313811071	1.249408069	1.037875307	1.018748226	1.007409313
27253225181	1.31386162	1.249698433	1.037871299	1.018753491	1.007406473
27395477671	1.313971254	1.249926574	1.037893365	1.018745094	1.007401048
27537853378	1.314040469	1.249888965	1.037898265	1.018743625	1.007397721
27680351875	1.314110562	1.249970241	1.037910411	1.018753428	1.007400912
27822972742	1.314194842	1.249605886	1.037926537	1.01875735	1.007405373
27965715559	1.314259695	1.250205598	1.03792162	1.018755608	1.007409027
28108579912	1.31435195	1.249904986	1.037933001	1.018779194	1.007396419
28251565388	1.31443125	1.250127854	1.037951359	1.018781134	1.007395227
28394671577	1.314493257	1.249728919	1.037946409	1.018793708	1.007396415
28537898075	1.314583706	1.250077162	1.037942546	1.018793075	1.007394631
28681244479	1.314672562	1.250479759	1.037947461	1.018786319	1.007402745
28824710387	1.314753262	1.25028807	1.037946777	1.018778667	1.007410289
28968295405	1.31480096	1.25011885	1.037957941	1.018780121	1.007402681
29111999137	1.314909493	1.250091452	1.037971823	1.018777997	1.007402863
29255821192	1.31496953	1.2500518	1.037979488	1.018793498	1.007397418
29399761183	1.315042421	1.24987216	1.037973285	1.018799177	1.007399471
29543818725	1.315131046	1.250232376	1.037972673	1.018797855	1.007402376
29687993434	1.315176162	1.250821761	1.037982479	1.018807753	1.007403996
29832284932	1.315292262	1.250695623	1.037987294	1.018822037	1.007407921
29976692841	1.315347644	1.250441097	1.037991292	1.018823357	1.007399956
30121216787	1.315401317	1.25032602	1.037997338	1.018834284	1.007413267
30265856398	1.315476209	1.250973845	1.038004288	1.018828768	1.00741124
30410611307	1.315584341	1.250750881	1.037995883	1.018834583	1.007409264
30555481146	1.315629984	1.250513844	1.038007713	1.018843543	1.007412214
30700465553	1.31570787	1.250341442	1.038009211	1.018852224	1.007427848
30845564166	1.315761923	1.250678674	1.038008691	1.018846605	1.00742136
30990776626	1.315815545	1.251006272	1.03799906	1.018858547	1.007423182
31136102578	1.315894285	1.250759141	1.03800919	1.018865376	1.007420513
31281541669	1.315973453	1.250919232	1.037999167	1.018870768	1.007416622
31427093547	1.316057406	1.250638697	1.038002759	1.01887168	1.007421732
31572757864	1.316120383	1.250971669	1.038003973	1.018872376	1.00742021
31718534274	1.316215312	1.250613552	1.038022872	1.018878031	1.007418004
31864422433	1.316260877	1.250880376	1.038024873	1.018872141	1.007414056
32010421999	1.316338646	1.25102652	1.038024525	1.018874965	1.007413099
32156532635	1.316395834	1.251306011	1.03803503	1.018875668	1.007421407
32302754003	1.316470002	1.250847356	1.038035643	1.018886512	1.007428609
32449085768	1.316516359	1.250607449	1.038044962	1.018895416	1.007430657
32595527598	1.316607173	1.250947789	1.038051906	1.018894188	1.007426103
32742079165	1.316663193	1.251427904	1.038063949	1.018890999	1.0074319
32888740139	1.31671865	1.251418993	1.03807168	1.018896047	1.007433934
33035510195	1.316806287	1.251035361	1.038079305	1.01889735	1.007433066
33182389011	1.316859788	1.251375012	1.038087862	1.018893694	1.007431692
33329376264	1.316929106	1.250979398	1.038087882	1.018901442	1.007440568
33476471637	1.317007496	1.251810793	1.038091072	1.018904212	1.007437647
33623674811	1.317093855	1.251450787	1.038111778	1.018908634	1.007440116
33770985472	1.317140305	1.25114457	1.038129448	1.018922742	1.007437453
33918403307	1.317219198	1.251125506	1.038137172	1.018939621	1.00744735
34065928006	1.317268368	1.251361616	1.03813384	1.018939417	1.007446928
34213559260	1.317326122	1.251076679	1.038136521	1.01894743	1.007446271
34361296761	1.317381935	1.251524005	1.038146295	1.018960006	1.007442206
34509140206	1.317475062	1.251437471	1.038161982	1.018968288	1.007434009
34657089291	1.317508015	1.251383921	1.038169906	1.01897161	1.007431775
34805143715	1.317590293	1.25148211	1.038188019	1.018972068	1.007433165
34953303181	1.317663309	1.251552453	1.038186491	1.018969734	1.007433395
35101567389	1.317736075	1.251144996	1.038197246	1.018964514	1.007433019
35249936046	1.317778342	1.251752506	1.038194756	1.01896904	1.007432871
35398408859	1.317861898	1.251760325	1.038201537	1.01896733	1.007427148
35546985534	1.317926861	1.251879771	1.038202301	1.018969959	1.007427743
35695665784	1.317994089	1.251706414	1.038216565	1.018981837	1.007427008
35844449320	1.318065428	1.251734541	1.038213087	1.018985157	1.007443276
35993335856	1.318120932	1.251520979	1.038224907	1.018997605	1.007452309
36142325109	1.318155975	1.252226814	1.038223125	1.01900106	1.007452929
36291416794	1.318258937	1.251838772	1.038226073	1.019013148	1.007459113
36440610633	1.318313155	1.251815881	1.038228428	1.01901536	1.00746268
36589906345	1.318375777	1.251755859	1.038235386	1.019021537	1.007461252
36739303654	1.318424856	1.251663974	1.038235728	1.019035356	1.007467562
36888802283	1.318508108	1.252000737	1.038225196	1.019032727	1.00746573
37038401960	1.318551941	1.25238001	1.038227792	1.019027882	1.007469117
37188102411	1.318611799	1.252045024	1.038234518	1.019035502	1.007472867
37337903366	1.318658874	1.252114429	1.038230474	1.019037787	1.007472524
37487804556	1.318750163	1.252043483	1.038242216	1.019043583	1.007477066
37637805713	1.318790462	1.251927835	1.038246349	1.019051275	1.007482792
37787906573	1.318869749	1.251859824	1.038257201	1.019052781	1.007490525
37938106870	1.318912873	1.252419788	1.03826097	1.019052114	1.007502949
38088406342	1.318963493	1.252096652	1.038260154	1.019063122	1.007519321
38238804728	1.318997289	1.252760628	1.03826481	1.01906077	1.007514496
38389301768	1.319089065	1.252490581	1.038274001	1.019065869	1.007525051
38539897205	1.319143913	1.252303154	1.038275879	1.019066945	1.0075268
38690590782	1.319207035	1.252294787	1.038289975	1.019063882	1.007523987
38841382243	1.319260419	1.252591093	1.038296184	1.019073643	1.00753185
38992271336	1.319343942	1.252775373	1.038296968	1.019071804	1.007529925
39143257808	1.319386507	1.252647874	1.038311028	1.019074934	1.007532385
39294341410	1.319446094	1.252385666	1.038311678	1.019076678	1.007544163
39445521890	1.319506816	1.252495385	1.038314794	1.019082667	1.007547694
39596799003	1.319566278	1.252460675	1.038331186	1.01908121	1.007550278
39748172501	1.319620332	1.252874154	1.038330079	1.019083684	1.007558222
39899642141	1.319692987	1.252534133	1.038320931	1.019087274	1.007559522
40051207677	1.319733161	1.252595935	1.038327827	1.019091994	1.007554045
40202868869	1.31979353	1.252495686	1.03833491	1.019098676	1.007560039
40354625476	1.319841294	1.252431456	1.038330551	1.01909606	1.007562971
40506477257	1.31991668	1.252499683	1.03833364	1.019093738	1.007565216
40658423976	1.319959491	1.252814149	1.038344951	1.019091121	1.007572086
40810465395	1.320027748	1.252642714	1.038350429	1.019091884	1.007573617
40962601279	1.320075106	1.252875879	1.038358745	1.01909836	1.007568103
41114831395	1.320129781	1.252888211	1.038361766	1.01909283	1.007572591
41267155509	1.320188367	1.2528573	1.038366933	1.019100031	1.007571224
41419573389	1.320236918	1.252557888	1.038372195	1.019103235	1.00757237
41572084807	1.320314973	1.252256509	1.038381877	1.019108581	1.007577232
41724689532	1.32036364	1.252811852	1.038381419	1.01910671	1.007579136
41877387337	1.320433276	1.252946367	1.038397942	1.019104842	1.00758774
42030177997	1.320482826	1.253035471	1.038403734	1.019114325	1.00759065
42183061284	1.320554026	1.252912135	1.038410706	1.019116149	1.007591245
42336036977	1.320583027	1.253017028	1.03841583	1.019114389	1.007589702
42489104851	1.320633972	1.252847724	1.038418568	1.019117133	1.007580835
42642264686	1.32069332	1.253519461	1.038422683	1.019123611	1.007591758
42795516261	1.320761402	1.253511574	1.038421613	1.019124885	1.007586756
42948859356	1.320803055	1.253273737	1.038414872	1.019128563	1.007583232
43102293755	1.320862439	1.253026864	1.038418415	1.019132331	1.007577886
43255819240	1.320914676	1.253323591	1.038423377	1.019132832	1.007573075
43409435595	1.320954083	1.253187468	1.038421765	1.019133396	1.007579891
43563142606	1.321017543	1.253157278	1.038435409	1.01913977	1.007578337
43716940060	1.32106548	1.25333997	1.038440015	1.019138234	1.007584991
43870827744	1.321122617	1.253222698	1.038442104	1.019139673	1.007592389
44024805448	1.321168887	1.25328228	1.038437514	1.019135653	1.007592514
44178872961	1.321214083	1.253328838	1.038445283	1.019141353	1.007597981
44333030074	1.321269175	1.253405767	1.038448066	1.019147147	1.00759662
44487276579	1.321332954	1.253051895	1.038458505	1.01916144	1.007604577
44641612270	1.321369603	1.253268448	1.038466423	1.019156617	1.007603948
44796036941	1.321430647	1.253379094	1.038465018	1.01914669	1.007602605
44950550388	1.321486763	1.253516673	1.038466326	1.019152888	1.007607717
45105152406	1.321535146	1.253525748	1.038467838	1.019154097	1.007604067
45259842794	1.321589812	1.253569359	1.03846696	1.019163332	1.007610093
45414621350	1.321633806	1.253427663	1.03846817	1.019158879	1.007608571
45569487873	1.321698349	1.253436986	1.038468233	1.019155854	1.007617685
45724442164	1.32172631	1.253632286	1.038470347	1.019158568	1.007614051
45879484025	1.321779143	1.253718893	1.038473778	1.019158048	1.007606416
46034613258	1.321849561	1.253673609	1.038484188	1.019169177	1.007601453
46189829667	1.321905127	1.25355944	1.038488925	1.019169021	1.007611502
46345133057	1.321928509	1.253643596	1.038488635	1.019162966	1.007612814
46500523232	1.321988671	1.253368791	1.03849584	1.019166658	1.007614698
46656000000	1.322025985	1.253996758	1.038507042	1.019166059	1.007613161
46811563168	1.322083844	1.253929915	1.038504179	1.019164234	1.007607584
46967212545	1.322142451	1.253623781	1.038519531	1.019156185	1.007603081
47122947939	1.322193818	1.253931817	1.038523091	1.019152721	1.007600354
47278769162	1.322235825	1.253638047	1.038524653	1.019152895	1.007595598
47434676025	1.322264675	1.253872697	1.038526052	1.019154433	1.007593772
47590668339	1.3223217	1.253640342	1.038530013	1.019156377	1.007595618
47746745919	1.322368475	1.253999628	1.038533415	1.019161657	1.007597262
47902908578	1.322424198	1.253770834	1.038538235	1.019161354	1.007596545
48059156131	1.322447871	1.253834107	1.038546996	1.019175072	1.007597878
48215488394	1.32248613	1.253723715	1.038546161	1.019184786	1.007598819
48371905184	1.322561439	1.254013194	1.038548584	1.019185904	1.007600243
48528406318	1.322613491	1.253916531	1.038553308	1.019187041	1.007595332
48684991616	1.322664799	1.253627225	1.038550937	1.019188169	1.007594486
48841660896	1.322711196	1.254232061	1.038558639	1.01918956	1.007599686
48998413979	1.32277907	1.25407861	1.038562961	1.019196841	1.007594933
49155250686	1.3228203	1.254326597	1.03856416	1.019197588	1.007590633
49312170839	1.322870682	1.254272836	1.038560834	1.019200176	1.007585404
49469174261	1.322913512	1.254113171	1.038558215	1.019200579	1.007581591
49626260776	1.322960473	1.254113425	1.038568015	1.019204193	1.007581397
49783430208	1.322993557	1.25399957	1.038569199	1.019203578	1.007580066
49940682382	1.323026703	1.254558033	1.038576358	1.019204184	1.007582188
50098017125	1.323086041	1.254460797	1.038583648	1.019207455	1.007585803
50255434265	1.323128177	1.25447793	1.038582964	1.019206459	1.007585629
50412933628	1.323168501	1.25412786	1.038582822	1.019212433	1.007584604
50570515043	1.323221791	1.254058762	1.038584821	1.019214309	1.00758283
50728178340	1.323259848	1.254066031	1.038588054	1.019217784	1.00758333
50885923349	1.323324922	1.254332982	1.038595774	1.019224378	1.007587994
51043749901	1.32336663	1.25464717	1.038592958	1.019222152	1.007596024
51201657829	1.323411296	1.254357859	1.038591757	1.01922505	1.007600215
51359646963	1.323458188	1.25433737	1.038599673	1.01922345	1.007597769
51517717139	1.323518231	1.254489211	1.038595865	1.019229046	1.007599883
51675868190	1.323571085	1.254636669	1.038599633	1.019229928	1.007602217
51834099951	1.323607191	1.254619042	1.038598573	1.019228456	1.007605627
51992412257	1.323648508	1.254465164	1.038601673	1.019225303	1.007605483
52150804946	1.32368325	1.254611735	1.038598641	1.019226895	1.007603366
52309277853	1.323736765	1.254550563	1.038589601	1.019235153	1.00760396
52467830818	1.323780162	1.254447608	1.038592333	1.019245215	1.007600041
52626463679	1.323819832	1.254642837	1.038590481	1.019255589	1.007603159
52785176274	1.323886807	1.254482072	1.038599806	1.019249796	1.007602112
52943968445	1.323913508	1.254368475	1.038604352	1.019243828	1.007602978
53102840032	1.32397667	1.254364811	1.038599982	1.019249295	1.007598263
53261790876	1.324012576	1.254995758	1.038601133	1.019253762	1.007600876
53420820821	1.324063303	1.254851585	1.03859673	1.019253147	1.00761238
53579929708	1.32411368	1.254744898	1.038598647	1.019258101	1.007611901
53739117381	1.3241561	1.25465016	1.038596567	1.019260968	1.007616149
53898383685	1.324203122	1.25437644	1.038603308	1.019261712	1.007613952
54057728464	1.324243087	1.254652055	1.038615879	1.019262281	1.007614517
54217151565	1.324289298	1.254646789	1.03862193	1.019266554	1.007612596
54376652834	1.324335276	1.254864648	1.038613733	1.019277017	1.007615856
54536232118	1.324374245	1.255013708	1.038615525	1.019272785	1.007616767
54695889264	1.324422381	1.254797235	1.038616919	1.019272507	1.007618165
54855624122	1.324448666	1.254887108	1.038623581	1.019266184	1.007614636
55015436539	1.324505624	1.254810861	1.03862218	1.019262985	1.007609681
55175326366	1.324535901	1.254624212	1.038626384	1.019261847	1.007619568
55335293454	1.324578295	1.25490593	1.038623599	1.019265165	1.007619485
55495337652	1.324642379	1.254698175	1.038616878	1.019267481	1.007620395
55655458814	1.324681155	1.254915377	1.03861054	1.019267116	1.007618458
55815656791	1.324729003	1.255010047	1.03861381	1.019269708	1.007619949
55975931436	1.324763125	1.25505908	1.038609198	1.019269511	1.007619276
56136282602	1.324803703	1.254996926	1.038607767	1.019273408	1.007618746
56296710145	1.324847381	1.254897908	1.038613152	1.019272939	1.007613442
56457213918	1.32488806	1.255033227	1.038620136	1.019269076	1.007616585
56617793778	1.324937827	1.25497969	1.038614663	1.019266261	1.007617062
56778449580	1.324965808	1.255411473	1.03862302	1.019264287	1.007619112
56939181181	1.324999838	1.255239068	1.038629782	1.01926421	1.007624196
57099988438	1.325047576	1.255338506	1.038636664	1.019270188	1.007628872
57260871209	1.325089297	1.255336642	1.038637591	1.019277985	1.007630933
57421829353	1.32514322	1.255124505	1.038642941	1.019282202	1.007639916
57582862729	1.325151215	1.255028969	1.038643809	1.019283976	1.00764133
57743971196	1.325198679	1.255012053	1.038648031	1.019287254	1.00764603
57905154614	1.325257032	1.254736222	1.038643632	1.019292718	1.0076486
58066412846	1.325288427	1.255445602	1.038639445	1.019297589	1.007648863
58227745751	1.32533019	1.255493464	1.038642205	1.019297479	1.007649759
58389153192	1.325362202	1.255312566	1.038644672	1.019295151	1.007649346
58550635031	1.325410134	1.255170056	1.038644117	1.019300198	1.007654462
58712191133	1.325453404	1.255198683	1.038644297	1.019313425	1.007657055
58873821359	1.325471467	1.255106745	1.038633748	1.01931558	1.007660893
59035525576	1.32551792	1.255279136	1.038638728	1.019317428	1.007667951
59197303646	1.325549637	1.255596313	1.038651381	1.019322763	1.007671736
59359155437	1.325609583	1.255540083	1.038665839	1.019326961	1.007668775
59521080813	1.325653018	1.255276697	1.038670565	1.019326716	1.00766664
59683079642	1.325690091	1.255404396	1.038677453	1.019325468	1.007667521
59845151790	1.325726653	1.255290031	1.038682178	1.019323742	1.007666024
60007297124	1.325774215	1.255807928	1.038686537	1.019325497	1.007666615
60169515514	1.325817094	1.255659357	1.038689332	1.019328784	1.007663318
60331806827	1.325854988	1.255382761	1.03869627	1.019330963	1.007665323
60494170933	1.325889254	1.255709581	1.038702806	1.019330817	1.007666071
60656607702	1.325939333	1.255681957	1.038708128	1.019331633	1.007670914
60819117003	1.325970072	1.255515562	1.038715228	1.019335919	1.007669672
60981698707	1.325999242	1.255778951	1.038713674	1.019334274	1.007670101
61144352686	1.326043057	1.25566003	1.038724578	1.019340464	1.007668682
61307078812	1.326076075	1.255671751	1.038726139	1.019344303	1.007668959
61469876956	1.326120286	1.25539753	1.03872635	1.019341161	1.007667972
61632746992	1.32615666	1.255383057	1.038723128	1.019340675	1.007668145
61795688792	1.326174627	1.25593474	1.038730264	1.019344456	1.007672928
61958702231	1.32623001	1.255996717	1.038733237	1.019346046	1.007673929
62121787183	1.326266661	1.256114807	1.038742805	1.019340301	1.007677561
62284943523	1.326307251	1.255805745	1.038743755	1.019334335	1.007672128
62448171125	1.326349567	1.255563889	1.03874609	1.019336986	1.007672901
62611469866	1.326374045	1.255602958	1.038746635	1.019339343	1.007671376
62774839623	1.326430581	1.255352747	1.038756282	1.019337891	1.007669519
62938280270	1.326459577	1.255878279	1.038750591	1.01934748	1.007671823
63101791687	1.326497956	1.255837587	1.038751088	1.019350009	1.007667882
63265373750	1.326541837	1.255695373	1.038762144	1.019348726	1.007671354
63429026338	1.326575639	1.255559151	1.0387621	1.019354905	1.007673332
63592749330	1.326619085	1.255816534	1.038760569	1.019360319	1.00767811
63756542604	1.326651145	1.255635899	1.038764001	1.019363014	1.007676149
63920406040	1.326671993	1.25590804	1.038759932	1.019360083	1.007673994
64084339518	1.326726565	1.25584504	1.038763281	1.01936268	1.007670765
64248342918	1.32676533	1.255990274	1.038767884	1.019368193	1.007671703
64412416123	1.326790357	1.25582356	1.038767456	1.019373414	1.007674728
64576559012	1.326831945	1.255829539	1.038774525	1.019371472	1.007673558
64740771468	1.326858841	1.255860324	1.038785273	1.019373725	1.007670726
64905053374	1.326908449	1.256060893	1.038784294	1.019375664	1.007672916
65069404611	1.326944387	1.255927037	1.038778898	1.019383714	1.007670025
65233825063	1.326978456	1.255840381	1.038780953	1.019384159	1.007672431
65398314615	1.327005529	1.255590592	1.038776454	1.019382893	1.00767061
65562873149	1.327032435	1.256549963	1.038782695	1.019381345	1.007676619
65727500550	1.327075431	1.256352746	1.038788395	1.019387222	1.007682087
65892196704	1.327121059	1.256287001	1.038789476	1.019386171	1.007677946
66056961496	1.327152869	1.256352999	1.038790615	1.01938633	1.007676371
66221794811	1.327199502	1.256166858	1.038797475	1.0193845	1.007681686
66386696536	1.327242592	1.256052901	1.038798242	1.0193938	1.007677052
66551666557	1.327257753	1.256078676	1.038797081	1.019393655	1.007675703
66716704762	1.327287945	1.256083943	1.038794832	1.019393389	1.00767439
66881811038	1.327317706	1.256247462	1.038790365	1.019397457	1.007675945
67046985273	1.327354637	1.256526625	1.038795117	1.01940405	1.007678243
67212227355	1.327405345	1.256298295	1.038797163	1.01940211	1.007678261
67377537174	1.327427625	1.256450241	1.038798164	1.019401342	1.007680598
67542914617	1.327469871	1.256282908	1.038803922	1.019397817	1.007678726
67708359576	1.327505809	1.256293291	1.038807797	1.019392488	1.007678133
67873871939	1.327537326	1.256188604	1.038809817	1.019397804	1.007674728
68039451598	1.327575056	1.256323516	1.038815045	1.019400119	1.007676092
68205098442	1.327604271	1.25637774	1.038813908	1.019396704	1.007675859
68370812364	1.327659313	1.256355375	1.038813947	1.019395395	1.007674345
68536593254	1.327692521	1.256323977	1.038815875	1.019404155	1.00767619
68702441005	1.327718347	1.256439445	1.038817507	1.019410201	1.007680002
68868355509	1.327736582	1.256238415	1.038823438	1.019411358	1.007678982
69034336658	1.327774867	1.256177996	1.038831328	1.019413707	1.00767713
69200384347	1.327804126	1.256360824	1.038837419	1.01941655	1.007677219
69366498468	1.327857394	1.256359384	1.038840741	1.019416677	1.007674386
69532678915	1.327889452	1.256201949	1.03883848	1.01942267	1.007679508
69698925583	1.327918032	1.256521228	1.038841858	1.0194242	1.00768423
69865238366	1.3279546	1.256401615	1.038841881	1.019427876	1.007682083
70031617159	1.327982387	1.256452749	1.038849504	1.019435491	1.007683497
70198061858	1.328020534	1.256842706	1.03885506	1.019435352	1.007683586
70364572358	1.328069108	1.256692247	1.038853892	1.019441595	1.007687993
70531148557	1.328092215	1.256532785	1.038851538	1.019443125	1.007686009
70697790349	1.32813013	1.256458054	1.038854722	1.01944756	1.007683525
70864497632	1.328178117	1.25639452	1.038854865	1.019449302	1.007688594
71031270303	1.328200747	1.256759777	1.038854799	1.01945084	1.007691736
71198108261	1.328231283	1.256820661	1.038853723	1.019446791	1.007693638
71365011402	1.328268316	1.256883861	1.038855115	1.019446244	1.007689794
71531979625	1.328295329	1.256882551	1.038853787	1.019446446	1.007687125
71699012830	1.328337781	1.256616097	1.0388558	1.019445067	1.007689598
71866110914	1.328373734	1.256602754	1.038860037	1.019448597	1.007691168
72033273777	1.32838984	1.2566207	1.038863919	1.019448416	1.007691961
72200501319	1.328426772	1.256474176	1.038862792	1.019452484	1.007693249
72367793441	1.328455327	1.256986571	1.038864537	1.019452179	1.007688729
72535150042	1.328509126	1.256866105	1.038874519	1.019460934	1.007691397
72702571024	1.328545996	1.256751737	1.038878716	1.01946047	1.00769246
72870056286	1.328559552	1.256747559	1.038881716	1.019465577	1.007690927
73037605732	1.328605604	1.256773607	1.038887588	1.019463206	1.007695576
73205219263	1.328647282	1.256733374	1.038891984	1.019465512	1.007695228
73372896780	1.328666326	1.257025572	1.03889256	1.019462926	1.007697319
73540638187	1.328698663	1.257021508	1.038894558	1.019461694	1.007699626
73708443386	1.328738074	1.256807568	1.038894152	1.019467411	1.007701977
73876312280	1.328753062	1.257047241	1.038897478	1.019471717	1.007701847
74044244773	1.328803228	1.256825297	1.038893255	1.019468393	1.00769985
74212240769	1.32882809	1.256841392	1.038896172	1.019474611	1.007702908
74380300171	1.328848316	1.256753334	1.038900737	1.019477089	1.00770865
74548422885	1.328886848	1.256823141	1.038903466	1.019475647	1.007711695
74716608814	1.32892669	1.256916733	1.038906063	1.019471741	1.007714011
74884857865	1.328969033	1.256746317	1.038907882	1.019471074	1.007714333
75053169942	1.328991385	1.256818614	1.038903209	1.019472693	1.007714552
75221544951	1.329015079	1.257149019	1.038905434	1.019469837	1.007714879
75389982798	1.329039571	1.257030692	1.038908309	1.019473635	1.007716146
75558483391	1.329068881	1.257015372	1.038917284	1.01947283	1.007712937
75727046634	1.329098583	1.257395818	1.038920743	1.019471197	1.007715038
75895672435	1.329143076	1.257148524	1.038917198	1.019473211	1.007716654
76064360703	1.329174864	1.257040081	1.038921776	1.019473667	1.007720497
76233111343	1.329198376	1.257009236	1.038927251	1.019477474	1.007725182
76401924265	1.329246891	1.257049047	1.038928757	1.019484731	1.007725015
76570799376	1.329291453	1.256861867	1.038928413	1.01948863	1.007722729
76739736585	1.329311259	1.257380151	1.038929452	1.019487553	1.007721994
76908735800	1.329346276	1.257351838	1.038931818	1.019487939	1.007722852
77077796931	1.329383478	1.257219676	1.038935932	1.019490659	1.007723101
77246919888	1.329406699	1.257194152	1.038941496	1.019493027	1.007722832
77416104580	1.329436539	1.257017992	1.038940037	1.019492116	1.007724533
77585350916	1.329466589	1.257170176	1.038941516	1.019498469	1.007724236
77754658808	1.329479281	1.257119376	1.038944065	1.019496105	1.007725553
77924028166	1.329518391	1.257393766	1.038945532	1.019490134	1.007723881
78093458901	1.329561555	1.257243887	1.038946306	1.019492347	1.00772417
78262950924	1.329587482	1.257511467	1.038947742	1.019490712	1.007722888
78432504147	1.32961626	1.25731684	1.038949145	1.019493977	1.007724392
78602118480	1.329639312	1.257283481	1.038958151	1.019496642	1.007724314
78771793837	1.329670279	1.257237744	1.038960069	1.019497016	1.007723902
78941530130	1.329712	1.257210882	1.038958522	1.019498605	1.007723089
79111327271	1.329732686	1.257392139	1.038961473	1.019496508	1.007722653
79281185173	1.329763998	1.257390392	1.038958536	1.019500749	1.007724721
79451103750	1.329804504	1.257108531	1.038959591	1.019495875	1.00772855
79621082915	1.329824892	1.257487034	1.038962525	1.019493474	1.007727567
79791122581	1.329864217	1.257634076	1.038957185	1.019491603	1.00773347
79961222663	1.329900191	1.257503597	1.038958892	1.019494802	1.007732322
80131383074	1.329914088	1.257443375	1.038962786	1.019494723	1.007730683
80301603730	1.32994912	1.257687673	1.038967477	1.019495772	1.007726341
80471884546	1.329983335	1.257438873	1.038971281	1.019498785	1.00772585
80642225436	1.330022056	1.257552819	1.038970514	1.019501366	1.007731613
80812626315	1.330051785	1.257309069	1.038970256	1.01950044	1.007732893
80983087100	1.330078904	1.257368586	1.038972352	1.019510569	1.007733862
81153607707	1.330099038	1.257653809	1.038970094	1.019514758	1.00773512
81324188051	1.330136376	1.257690167	1.038977548	1.019511465	1.007736611
81494828048	1.330174413	1.257721951	1.03897386	1.019515814	1.007736287
81665527617	1.330197864	1.257750446	1.038980191	1.019517411	1.007734001
81836286673	1.330227235	1.257538938	1.038981912	1.019514066	1.007734364
82007105134	1.330265238	1.257557655	1.038985318	1.019519163	1.007730178
82177982917	1.330292606	1.257632411	1.038985316	1.019516357	1.007728666
82348919940	1.330327378	1.257551059	1.038985097	1.019517716	1.007727402
82519916121	1.330358606	1.257457605	1.038985395	1.019518309	1.007726538
82690971378	1.330367873	1.257962179	1.038991185	1.019510838	1.007723708
82862085631	1.330407636	1.257719249	1.038991339	1.019511507	1.007720415
83033258796	1.330448966	1.257635508	1.038996246	1.019512121	1.007719049
83204490795	1.330473497	1.257554578	1.038996988	1.019516658	1.007716028
83375781545	1.330512175	1.257777413	1.039001362	1.01951384	1.007711691
83547130966	1.330534856	1.257581548	1.039004206	1.019514361	1.007710373
83718538978	1.330556436	1.257660106	1.039005618	1.019513293	1.007710973
83890005502	1.330593493	1.257685715	1.039002928	1.019517183	1.00771122
84061530456	1.33063103	1.257659699	1.039002627	1.019522641	1.007710659
84233113763	1.330643592	1.257951576	1.039002348	1.019520855	1.007710671
84404755342	1.330669176	1.257841892	1.038994315	1.019523514	1.007713093
84576455114	1.330706588	1.257854943	1.038998123	1.01952711	1.007713008
84748213001	1.330718025	1.257959955	1.03900653	1.019524888	1.00771458
84920028924	1.330749764	1.257781247	1.039005118	1.019529735	1.007712847
85091902806	1.330781711	1.257919558	1.039009954	1.019527087	1.007712695
85263834566	1.330800339	1.25778252	1.039012271	1.01952752	1.007716707
85435824129	1.330837324	1.257724181	1.039015889	1.01953231	1.007716591
85607871416	1.330862422	1.25760342	1.039012988	1.019533271	1.007720845
85779976350	1.330896844	1.258360567	1.039016555	1.019531616	1.007718303
85952138854	1.330933967	1.258107032	1.039014583	1.019530504	1.00771899
86124358851	1.330954484	1.257971251	1.039012708	1.019532699	1.00772236
86296636264	1.330982759	1.258123689	1.039016133	1.019527056	1.007722478
86468971017	1.331018729	1.258314564	1.039015099	1.019523645	1.007718954
86641363033	1.331059132	1.258077872	1.039016189	1.01952527	1.007718351
86813812238	1.331076877	1.258048716	1.039025596	1.019519989	1.007719016
86986318554	1.331103532	1.258031696	1.039026848	1.019522516	1.007718616
87158881906	1.331133559	1.257941956	1.03903352	1.019526387	1.007721261
87331502219	1.331160805	1.257948886	1.039036064	1.019526586	1.007720315
87504179418	1.331187575	1.258378216	1.039037718	1.019531414	1.007718785
87676913429	1.331224179	1.25818216	1.039038864	1.019528252	1.007719765
87849704176	1.331248499	1.258118162	1.03904445	1.019528334	1.007721963
88022551584	1.331266049	1.258114595	1.039047129	1.019526972	1.007722396
88195455581	1.331294372	1.258017596	1.039048481	1.01953075	1.007726189
88368416091	1.331326719	1.25804622	1.039053664	1.01952918	1.007729132
88541433042	1.331341	1.258043763	1.039055973	1.019532131	1.007727591
88714506359	1.331371911	1.258280353	1.039056753	1.019532096	1.007725656
88887635969	1.331410732	1.258176177	1.03906007	1.01952895	1.007729279
89060821800	1.331433041	1.258588746	1.039061353	1.01952776	1.007731327
89234063777	1.331464012	1.258416378	1.039062773	1.019525232	1.007731909
89407361829	1.33148496	1.258265246	1.039061713	1.019524463	1.00773334
89580715883	1.331497075	1.258314536	1.039059599	1.019524078	1.007738164
89754125866	1.331530167	1.258183821	1.039063494	1.019521731	1.007740333
89927591707	1.331566585	1.258194262	1.039068085	1.01952644	1.007740067
90101113334	1.331589982	1.258358012	1.039068839	1.019528231	1.007739092
90274690676	1.331629078	1.258254517	1.039064483	1.019525446	1.007737435
90448323659	1.331644065	1.258132094	1.039063288	1.019523872	1.007736241
90622012215	1.33164606	1.258292366	1.039064263	1.019522235	1.007733133
90795756270	1.331684432	1.258346053	1.039067114	1.01952872	1.007733387
90969555756	1.331713255	1.258210768	1.039067438	1.019531837	1.007732449
91143410600	1.331739704	1.25849153	1.039072383	1.019533985	1.007731344
91317320733	1.33176602	1.258590372	1.039072243	1.019532572	1.007729884
91491286084	1.33179476	1.258464441	1.03906768	1.019538402	1.007728032
91665306584	1.331820996	1.258276663	1.039069282	1.019535699	1.007728257
91839382162	1.33184033	1.258277383	1.03907136	1.019535071	1.007728886
92013512749	1.331876922	1.258124166	1.039070835	1.019534202	1.007729884
92187698276	1.331903928	1.258223843	1.039062872	1.019538236	1.007732752
92361938672	1.331919456	1.258368847	1.039061544	1.01954318	1.007731202
92536233870	1.331958782	1.258690319	1.039069729	1.019544306	1.00773508
92710583800	1.331988876	1.258641574	1.039073045	1.019547802	1.007738352
92884988395	1.33201897	1.258583604	1.039076051	1.019548081	1.007739286
93059447584	1.332038341	1.258448828	1.039078548	1.019544816	1.00773907
93233961300	1.33206098	1.258250739	1.039083649	1.019543909	1.007738489
93408529476	1.332079013	1.258459357	1.039082335	1.01954341	1.007738048
93583152042	1.332107031	1.258358261	1.039083948	1.019541175	1.007737969
93757828932	1.332145624	1.258359558	1.0390932	1.019546081	1.007739345
93932560078	1.332168229	1.258765832	1.03909452	1.019545427	1.007737611
94107345412	1.332195618	1.258624397	1.039098758	1.019546355	1.007740197
94282184868	1.332219542	1.258414008	1.039098896	1.019542616	1.007742352
94457078379	1.332231952	1.258476466	1.039096694	1.019539739	1.007745875
94632025877	1.332269788	1.258448235	1.039102819	1.019536123	1.007747093
94807027296	1.332296101	1.258480624	1.039107044	1.019536916	1.007749638
94982082571	1.332318888	1.258377192	1.03910761	1.019536473	1.007751112
95157191634	1.332335189	1.25864094	1.039106418	1.019536572	1.007749492
95332354420	1.332367839	1.258421129	1.039102823	1.019536258	1.00774896
95507570863	1.332403342	1.258312853	1.039104361	1.019535794	1.007753029
95682840897	1.332423725	1.258586504	1.039111543	1.019536582	1.007749248
95858164456	1.332452551	1.258589282	1.039112185	1.019532976	1.007746302
96033541477	1.332482703	1.258763159	1.039111176	1.019535794	1.007744084
96208971892	1.332500111	1.258736653	1.039106864	1.019537923	1.007745461
96384455638	1.332533749	1.258732193	1.039106136	1.019543239	1.007743822
96559992650	1.332564986	1.258774057	1.039106865	1.01954837	1.007744996
96735582863	1.332581868	1.258979837	1.039106761	1.019551553	1.007742462
96911226212	1.332610392	1.258742784	1.03910882	1.019553827	1.007741568
97086922634	1.332631794	1.258622172	1.0391122	1.019557883	1.00774362
97262672065	1.332666026	1.258750154	1.039114644	1.019558987	1.007744784
97438474440	1.332694497	1.258919199	1.039119478	1.019558618	1.007747313
97614329696	1.332718901	1.258774299	1.039119173	1.019556422	1.007749781
97790237769	1.332739941	1.258933473	1.039123437	1.019557249	1.007751694
97966198596	1.332755713	1.258925088	1.039120454	1.019561227	1.007752351
98142212114	1.332788289	1.258747603	1.039124807	1.019557294	1.007754995
98318278260	1.33280884	1.258704073	1.03913099	1.019560163	1.007755878
98494396971	1.332826863	1.258730047	1.039131006	1.019559336	1.007757181
98670568183	1.33285605	1.258830941	1.039135957	1.019556161	1.007758669
98846791836	1.332878085	1.258639763	1.039135834	1.019558828	1.007756221
99023067866	1.332881324	1.25897308	1.039137202	1.019556015	1.007756791
99199396211	1.332910585	1.258998928	1.039131831	1.019557119	1.007756954
99375776810	1.33295769	1.258943218	1.039132962	1.019553744	1.007755747
99552209600	1.332989406	1.258785838	1.039138928	1.0195539	1.007755787
99728694519	1.333001622	1.258869982	1.039142181	1.019557518	1.007758014
99905231507	1.333030582	1.258669782	1.039145923	1.019559297	1.00775921
100081820501	1.333040168	1.258853052	1.039144537	1.019557666	1.00776033
